WorldWeave: Rethinking Embodied Navigation through Cross-Task World Modeling

Mobile embodied agents continuously alter their observations through their own motion, while external dynamics further shape future interactions. Different mobile embodied tasks therefore capture complementary patterns of state evolution, yet jointly learning world dynamics across such interactions remains less explored. We investigate this problem through Vision-and-Language Navigation (VLN) and Embodied Visual Tracking (EVT), which respectively involve navigation toward a stationary goal and interaction with a moving target. We propose WorldWeave, a cross-task world model that couples shared predictive dynamics with task-specific adaptation. Instead of conditioning state transitions on heterogeneous physical actions, WorldWeave learns latent actions from observed state changes via inverse-forward dynamics, establishing a shared transition representation across tasks. The resulting future-state predictions are adaptively integrated into task-specific representations for downstream decision making. Experiments across multiple VLN and EVT benchmarks demonstrate consistent improvements over specialized baselines.

==> README.txt <==
WorldWeave: Rethinking Embodied Navigation through Cross-Task World Modeling

arXiv source package for the 11-page main paper.

Main TeX file: main.tex
Compiler: pdfLaTeX
Bibliography: main.bbl is included for direct compilation; main.bib and
ieeenat_fullname.bst are included as the bibliography source files.

The package contains only files referenced by the main paper and its
bibliography. Supplementary-material and unused template/demo files are
intentionally excluded.

